The effect of a solar flare on chromospheric oscillations

Oscillations in the solar atmosphere have long been observed in quiet conditions, and increasingly also in data taken during solar flares. The chromosphere is known for its 3-minute signals, which are particularly strong over sunspot umbrae. These signals are thought to be driven by photospheric disturbances and their periods determined by the chromosphere's acoustic cut-off frequency. A small number of observations have shown the chromospheric 3-minute signals to be affected by energetic events such as solar flares, however the link between flare activity and these oscillatory signals remains unclear. In this work we present evidence of changes to the oscillatory structure of the chromosphere over a sunspot which occurs during the impulsive phase of an M1 flare. Using imaging data from the CRISP instrument across the H$\alpha$ and Ca II 8542 {\AA} spectral lines, we employed a method of fitting models to power spectra to produce maps of areas where there is evidence of oscillatory signals above a red noise background. Comparing results taken before and after the impulsive phase of the flare, we found that the oscillatory signals taken after the start of the flare differ in two ways: the locations of oscillatory signals had changed and the typical periods of the oscillations had tended to increase (in some cases increasing from $\lt$100s to $\sim$200s). Both of these results can be explained by a restructuring of the magnetic field in the chromosphere during the flare activity, which is backed up by images of coronal loops showing clear changes to magnetic connectivity. These results represent one of the many ways that active regions can be affected by solar flare events.

==> readme.txt <==
mnras_paper.tex for main file

ignore old_files and old_figures
